One-Loop Helicity Amplitudes for ttbar Production at Hadron Colliders

We present compact analytic expressions for all one-loop helicity amplitudes contributing to ttbar production at hadron colliders. Using recently developed generalised unitarity methods and a traditional Feynman based approach we produce a fast and flexible implementation.

==> 00README.txt <==
nohypertex

